On the convergence of monolithic multigrid for implicit Runge-Kutta time stepping of finite element problems

Finite element discretization of time dependent problems also require effective time-stepping schemes. While implicit Runge-Kutta methods provide favorable accuracy and stability problems, they give rise to large and complicated systems of equations to solve for each time step. These algebraic systems couple all Runge-Kutta stages together, giving a much larger system than for single-stage methods. We consider an approach to these systems based on monolithic smoothing. If stage-coupled smoothers possess a certain kind of structure, then the question of convergence of a two-grid or multi-grid iteration reduces to convergence of a related strategy for a single-stage system with a complex-valued time step. In addition to providing a general theoretical approach to the convergence of monolithic multigrid methods, several numerical examples are given to illustrate the theory show how higher-order Runge-Kutta methods can be made effective in practice.

==> GL10eigs.csv <==
Re,Im
0.020072364550313367,0.05315348898343599
0.020072364550313367,-0.05315348898343599
0.039011368082712036,0.049700017906142896
0.039011368082712036,-0.049700017906142896
0.05440937408457764,0.03998007530208146
0.05440937408457764,-0.03998007530208146
0.07111561101442461,0.008914206910444053
0.07111561101442461,-0.008914206910444053
0.06539128226797236,0.02581500586478932
0.06539128226797236,-0.02581500586478932


==> GL1eigs.csv <==
Re,Im
0.5,0.0


==> GL2eigs.csv <==
Re,Im
0.24999999999999994,0.14433756729740646
0.24999999999999994,-0.14433756729740646


==> GL3eigs.csv <==
Re,Im
0.14234278844194412,0.13579992570815372
0.14234278844194412,-0.13579992570815372
0.21531442311611232,0.0


==> GL4eigs.csv <==
Re,Im
0.15843375973428275,0.047441012571108276
0.15843375973428275,-0.047441012571108276
0.09156624026571752,0.11566261301312755
0.09156624026571752,-0.11566261301312755


==> GL5eigs.csv <==
Re,Im
0.13710881296519142,0.0
0.11742725435969867,0.06104970381853806
0.11742725435969867,-0.06104970381853806
0.0640183391577053,0.09834106917310921
0.0640183391577053,-0.09834106917310921


==> GL6eigs.csv <==
Re,Im
0.047445308948037626,0.084722574097167
0.047445308948037626,-0.084722574097167
0.08957320369874855,0.06297162473170326
0.08957320369874855,-0.06297162473170326
0.11298148735321378,0.023070678358901038
0.11298148735321378,-0.023070678358901038


==> GL7eigs.csv <==
Re,Im
0.03669279784318119,0.07405970370730865
0.03669279784318119,-0.07405970370730865
0.07032869697924307,0.0607739091661756
0.07032869697924307,-0.0607739091661756
0.10056746482250564,0.0
0.09269477276632321,0.03388248894391363
0.09269477276632321,-0.03388248894391363


==> GL8eigs.csv <==
Re,Im
0.029308957461171833,0.06559618487282393
0.029308957461171833,-0.06559618487282393
0.05662916502486429,0.057227482069531266
0.05662916502486429,-0.057227482069531266
0.08737290365455319,0.013566130868845963
0.08737290365455319,-0.013566130868845963
0.07668897385941098,0.03854715176947722
0.07668897385941098,-0.03854715176947722


==> GL9eigs.csv <==
Re,Im
0.024010249539449312,0.058762852440401726
0.024010249539449312,-0.058762852440401726
0.04658143586984563,0.05339858995184999
0.04658143586984563,-0.05339858995184999
0.07940264839146094,0.0
0.07550478513037091,0.02140773254814437
0.07550478513037091,-0.02140773254814437
0.0642022052646041,0.040073605399966794
0.0642022052646041,-0.040073605399966794


==> GaussLegendrecond.csv <==
k,kappa
1, 1.0
2, 3.732050807568878
3, 12.837550934272972
4, 45.58494250326365
5, 165.00419097792283
6, 602.6538662276091
7, 2211.850810040159
8, 8143.572386430698
9, 30052.125279709107
10, 111100.69200363939


==> RIIA10eigs.csv <==
Re,Im
0.019020776808324383,0.0572558666673567
0.019020776808324383,-0.0572558666673567
0.04004644365973485,0.054398838484759404
0.04004644365973485,-0.054398838484759404
0.05746380062019142,0.04419593578965039
0.05746380062019142,-0.04419593578965039
0.07660547514088342,0.00994179204701505
0.07660547514088342,-0.00994179204701505
0.07002139850770805,0.028708804058242894
0.07002139850770805,-0.028708804058242894


==> RIIA1eigs.csv <==
Re,Im
1.0,0.0


==> RIIA2eigs.csv <==
Re,Im
0.33333333333333315,0.23570226039551576
0.33333333333333315,-0.23570226039551576


==> RIIA3eigs.csv <==
Re,Im
0.1625555852021613,0.1849493244071407
0.1625555852021613,-0.1849493244071407
0.27488882959567723,0.0


==> RIIA4eigs.csv <==
Re,Im
0.09705048233513158,0.14418247112153665
0.09705048233513158,-0.14418247112153665
0.18866380337915387,0.0617744168968902
0.18866380337915387,-0.0617744168968902


==> RIIA5eigs.csv <==
Re,Im
0.06506577854574355,0.11646852774031714
0.06506577854574355,-0.11646852774031714
0.1590658444274694,0.0
0.13317907701829954,0.07499451183581844
0.13317907701829954,-0.07499451183581844


==> RIIA6eigs.csv <==
Re,Im
0.04698446693500215,0.09708551347802594
0.04698446693500215,-0.09708551347802594
0.12752426252015217,0.027605246617305096
0.12752426252015217,-0.027605246617305096
0.09821854327211837,0.0743809056411775
0.09821854327211837,-0.0743809056411775


==> RIIA7eigs.csv <==
Re,Im
0.03571655826407784,0.08295315431333138
0.03571655826407784,-0.08295315431333138
0.07528041181977549,0.06981960078083391
0.07528041181977549,-0.06981960078083391
0.11189646530003824,0.0
0.10228556649689699,0.03942749643806212
0.10228556649689699,-0.03942749643806212


==> RIIA8eigs.csv <==
Re,Im
0.028190572226677087,0.07226239917777194
0.028190572226677087,-0.07226239917777194
0.05954718974867275,0.06441173606613575
0.05954718974867275,-0.06441173606613575
0.09581388421722474,0.015538351834310942
0.09581388421722474,-0.015538351834310942
0.08311502047409246,0.04390817534395522
0.08311502047409246,-0.04390817534395522


==> RIIA9eigs.csv <==
Re,Im
0.022896788458420518,0.06392438964782832
0.022896788458420518,-0.06392438964782832
0.04832368121320886,0.05916912600465606
0.04832368121320886,-0.05916912600465606
0.06859245791479823,0.044891987254799794
0.06859245791479823,-0.044891987254799794
0.08630100242868785,0.0
0.08174245355216994,0.0241258343194713
0.08174245355216994,-0.0241258343194713


==> RadauIIAcond.csv <==
k,kappa
1, 1.0
2, 3.2255049266776927
3, 8.99137290779789
4, 28.31928654296093
5, 95.28967709413588
6, 331.10521025012883
7, 1171.2808780159055
8, 4190.321325169009
9, 15107.656623005245
10, 54779.2030148008


==> eddy.deg1.cfl4.csv <==
deg,level,nv,stages,cfl,time,its
1,2,4913,1,4,0.20506237500001134,10
1,2,4913,2,4,0.2688695000000507,10
1,2,4913,3,4,0.3444006249999916,10
1,2,4913,4,4,0.440575249999938,10
1,2,4913,5,4,0.5220973749999871,10


==> eddy.deg2.cfl4.csv <==
deg,level,nv,stages,cfl,time,its
2,2,4913,1,4,0.37858224999996537,8
2,2,4913,2,4,0.8382350000000542,8
2,2,4913,3,4,1.5601132499999721,8
2,2,4913,4,4,2.5090305000000512,8
2,2,4913,5,4,3.8046018750001167,8


==> heat.deg1.cfl4.csv <==
deg,level,nv,stages,cfl,time,its
1,3,35937,1,4,1.589051639750096,10
1,3,35937,2,4,1.7743461485001717,10
1,3,35937,3,4,1.8468407342499518,10
1,3,35937,4,4,1.98600254150017,10
1,3,35937,5,4,2.085037459125033,10

==> heat.deg2.cfl4.csv <==
deg,level,nv,stages,cfl,time,its
2,3,35937,1,4,1.6022812216250486,8
2,3,35937,2,4,2.1919272398750422,8
2,3,35937,3,4,2.9425055802500424,8
2,3,35937,4,4,3.884002389624925,8
2,3,35937,5,4,5.374672845000077,8


==> stokes.8procs.csv <==
level,nv,stages,cfl,time,its
2,440,1,4,0.23612512500000093,25
2,440,2,4,0.22265724999994063,18
2,440,3,4,0.22679624999997827,14
2,440,4,4,0.2634154999999794,13
2,440,5,4,0.27635562499995103,11
3,1648,1,4,0.24272812499998508,16
3,1648,2,4,0.22706524999998123,11
3,1648,3,4,0.2883637499999736,10
3,1648,4,4,0.33416887500001735,9
3,1648,5,4,0.36769287500001724,8
4,6368,1,4,0.18413575000002425,6
4,6368,2,4,0.22267837499995835,5
4,6368,3,4,0.31474037500001373,5
4,6368,4,4,0.4219696250000311,5
4,6368,5,4,0.5735041250000563,5
5,25024,1,4,0.5850534999999866,7
5,25024,2,4,0.7254027500000291,6
5,25024,3,4,0.9058740000000398,5
5,25024,4,4,1.31028462499998,5

